Kovacs effect and the relation between glasses and supercooled liquids

In this note we revisit the Kovacs effect, concerning the way in which the volume of a glass-forming liquid, which has been driven out of equilibrium, changes with time while the system evolves towards a metastable state. The theoret- ical explanation of this phenomenon has attracted much interest even in recent years, because of its relation with some subtle aspects of the still elusive nature of the glass transition. In fact, even if there is a rather general consensus on the fact that what is experimentally observed on cooling is the dramatic effect produced by the dynam- ical arrest of slower degrees of freedom over the experimental time scale, it is not yet clear whether this phenomenology can be justified upon assuming the existence of an underlying (possibly, high order) phase transition at lower temperatures.

==> ftpinfo.txt <==
Hints for transfer of the files in this directory:
==================================================
When copying these files to your own computer via ftp please make sure
you transfer the following formats in

binary mode
-----------
*.dvi
*.eps
*.pdf
*.ps

ascii mode
----------
*.cls
*.ist
*.sty
*.tex
*.txt

If you have problems or further questions with respect to the file
transfer please contact:

Frank Holzwarth      frank.holzwarth@springer.com


==> history.txt <==
Version history for the SVMult LaTeX2e class

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
28.08.01  history.txt         introducing this file

28.08.01  svmult.cls    1.7   saves token space
                              (no more: 0 pt plus 1pt minus 1pt)

11.09.01  svmult.cls    1.8   enhanced abstract environment
                              (\abstractname may be \empty},
                              \keywords inside the abstract environment
                              \mainmatter clears the running heads

25.09.01  svmult.cls    1.9   hanging chapter or section heading with
                              class option [sechang]
                              sets bibliography as section by default,
                              whereas [chaprefs] sets it as chapter

14.11.01  svmult.cls    1.10  debugged "bibsection" handling,
                              added minitoc feature,
                              \newenvironment{abbrsymblist},
                              theorem name and its number can be permuted
                              by using \normalthmheadings vs. \reversethmheadings,

20.12.01  svmult.cls    1.11  fixed changeable indentation of itemize environment,
                              removed bug that prevented \listoftables

21.03.02  svmult.cls    1.12  fixed minitoc feature

27.03.02  svmult.cls    1.13  oops - fixed minitoc feature again

10.05.02  svmult.cls    1.14  corrected spacing after a \maketitle

13.06.02  svmult.cls    1.15  modified sinkage of chapter
                              oops - fixed minitoc feature again

18.07.02  svmult.cls    1.16  corrected counting of mixed numbered and
                              unnumbered contributions

26.07.02  svmult.cls    3.0   promoted to major version 3, first release of
                              "the global class", enabled usage of so called .clo
                              (class option) files

23.07.02  svmulthd.clo  1.0   initial release of the multhd class option, to revive
                              the "pre global" layout for HD contributed books

 2.08.02  svmult.cls    3.1   make \thanks work in \institute field,
                              change suggested by Daniel R. Grayson (UIUC),
                              reset environment counters every new contribution

08.10.02  svmult.cls    3.2   corrected \vec command for bold vectors, bug reported
                              by Michael Beer, Univ. Freiburg

08.10.02 svmultphys.clo 1.0   initial release of the multphys class option,
                              to foster the diversity of layouts

19.11.02  svmult.cls    3.3   new option "vecarrow" to preserve the original \vec
                              command; revived the defective "footinfo" option

 6.12.02  svmult.cls    3.4   adapted minitoc to \secnumdepth

18.12.02  svmult.cls    3.5   removed spurious blanks in language section

15.04.03  svmult.cls    3.6   remove multiple info about language switch
                              caused by [german] option of "babel", bug reported
                              by Rüdiger Wapler, Universität Tübingen,
                              corrected French translation of \bibname

21.05.03  svmult.cls    3.7   added the titlepage environment, enhanced the
                              thecontriblist environment

26.05.03  svmult.cls    3.8   other few fixes of minitoc, bug report of
                              Daniel R. Grayson (UIUC)

27.05.03  svmult.cls    3.9   oops - fixed minitoc feature again

23.07.03  svmult.cls    3.10  changed German Index to Sachverzeichnis

10.01.04  svmult.cls    3.11  fixed reference to wrong counter when
                              using the subeqnarray package

07.04.04  svmult.cls    3.12  made headlines more flexible using \runheadstyle

16.04.04  svmult.cls    3.13  fixed footinfo option

18.05.04  svmult.cls    3.14  fix for babel option "ngerman", normal dot
                              leaders for TOC entries of type "chapter"

 9.06.04  refguide            removed reference to obsolete style, bug reported
                              by Martin Stepnicka, Ostrava University

13.10.04  svmult.cls    3.15  fixed footnote layout when using footmisc package

12.11.04  svmult.cls    3.16  corrected french spelling, grâce à Jean-Pierre
                              Francoise, Laboratoire Jacques-Louis Lions,
                              Université Pierre et Marie Curie, Jussieu

20.03.05  svmult.cls    3.17  fixed \sidecaption; it was broken when used
                              along with hyperref package

20.07.05  svmult.cls    3.18  revive running heads for float pages at
                              chapter ends - experimental

23.09.05  svmult.cls    3.19  fix for babel option "french"

10.10.05  svmult.cls    3.20  fix for hyperref compatibility in minitoc

12.01.06  svmult.cls    3.21  removed Springer branches from titlepage

24.01.06  svmult.cls    3.22  corrected position of pagenumbers in TOC,
                              bug report and patch by Joachim Schrod

03.08.06  svmult.cls    3.23  new command \Preface: \preface with TOC entry,
                              suggested by Deborah Doherty, Springer Norwell

22.08.06  svmult.cls    3.24  fixed minitoc feature (removed last empty page)
                              bug reported by Carlos Langer, University of Cyprus

31.10.06  svmult.cls    3.25  fix for various babel dialects in english
                              by Ben Liblit, university of Wisconsin, Madison

28.11.06  svmult.cls    3.26  fix for hyperref compatibility of \title pages;
                              triggered by a request of Venelin Chernogorov,
                              university of Sofia, Bulgaria

29.06.07  svmono.cls    5.4   first release of the SVMult class
                              with new global Springer layout "T1"


==> readme.txt <==
This directory holds the 8 components of the SVMult tool package:

(1) a subdirectory "styles" with
- the Springer document class "svmult.cls"
- the Springer MakeIndex style file "svind.ist"
- the Springer MakeIndex style file "svindd.ist" - german version
- the Springer BibTeX styles "spbasic.bst", "spmpsci.bst", "spphys.bst"

(2) a subdirectory "templates" with
- the sample text file "author.tex",
- the sample figure file "figure.eps"
- the sample reference file "referenc.tex"
with preset class options, packages and coding examples;

Tip: Copy all these files to your working directory, run LaTeX
and produce your own example *.dvi file; rename the template files as
you see fit and use them for your own input.

(3) the pdf file "quickstart.pdf" with "essentials" for
an easy implementation of the "SVMult" package (2 pages)

(4) the pdf file "authinst.pdf" with style and
coding instructions specific to -- Contributed Volumes --

Tip: Follow these instructions to set up your files, to type in your
text and to obtain a consistent formal style; use these pages as
checklists before you submit your ready-to-print manuscript.

(5) the pdf file "refguide.pdf" describing the
SVMult document class features independent of any specific style
requirements.

Tip: Use it as a reference if you need to alter or enhance the
default settings of the SVMult document class and/or the templates.

(6) the pdf file "authsamp.pdf" as an example of a "contribution"

(7) a subdirectory "editor" containing

    - a subdirectory "templates" with
      -- the sample root file "editor.tex"
         with preset class options, packages and coding examples;
      -- the sample text files
         --- "dedic.tex" (dedication),
         --- "foreword.tex" (foreword),
         --- "preface.tex" (preface),
         --- "acknow.tex" (acknowledgements),
         --- "cblist.tex" (list of contributors),
         --- "acronym.tex" (common list of acronyms),
         --- "part.tex" (part title),
         --- "author.tex" (contribution),
         --- "figure.eps" (sample figure)
         --- "glossary.tex" (common glossary)
         --- "appendix.tex" (common appendix)
         --- "figure.eps" (sample figure)

         Tip: Copy all these files to your working directory,
              run LaTeX and produce your own example *.dvi file;
              rename the template files as you see fit and
              use them for your own input.

    - the pdf file "edsamp.pdf" as an example of a "complete book"

    - the pdf file "edinst.pdf" with step-by-step
      instructions for compiling all contributions to a single book.

(8) a file "history.txt" with version history

